Attention: Not Just Another Dataset for Patch-Correctness Checking

Automated Program Repair (APR) techniques have drawn wide attention from both academia and industry. Meanwhile, one main limitation with the current state-of-the-art APR tools is that patches passing all the original tests are not necessarily the correct ones wanted by developers, i.e., the plausible patch problem. To date, various Patch-Correctness Checking (PCC) techniques have been proposed to address this important issue. However, they are only evaluated on very limited datasets as the APR tools used for generating such patches can only explore a small subset of the search space of possible patches, posing serious threats to external validity to existing PCC studies. In this paper, we construct an extensive PCC dataset (the largest manually labeled PCC dataset to our knowledge) to revisit all state-of-the-art PCC techniques. More specifically, our PCC dataset includes 1,988 patches generated from the recent PraPR APR tool, which leverages highly-optimized bytecode-level patch executions and can exhaustively explore all possible plausible patches within its large predefined search space (including well-known fixing patterns from various prior APR tools). Our extensive study of representative PCC techniques on the new dataset has revealed various surprising findings and provided guidelines for future PCC research.

==> Raw-data/ASE_patch_score_capgen_s3.txt <==
bug	s3-tool-buggy	capgen-tool
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Nopol.Lang.46	7.1271284390560306	0.41347884788478845
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jGenProg.Math.53	39.162302662056454	0.4381566497284037
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jGenProg.Math.70	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jGenProg.Math.5	373.10861435014584	0.00823095683961902
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.GenProg.Closure.126	12.16965344635338	0.006388888888888889
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.GenProg.Closure.115	11.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Closure.126.1	11.098872886220834	0.09440829570621663
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Closure.14.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Chart.20.1	4.0	0.42857142857142855
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Chart.9.1	11.096303885884936	0.06400742115027828
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Chart.11.1	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Chart.1.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Chart.8.1	3.0788676270563236	0.75
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Chart.24.1	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Math.59.1	2.0	0.7777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Math.50.1	47.63108561927143	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Math.33.1	4.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Math.70.1	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Math.82.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Math.5.1	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Lang.59.1	2.0	0.5494505494505495
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SketchFix.Lang.6.1	2.0	0.6818181818181818
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.DynaMoth.Math.50	5.033342754897996	0.678049207600035
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Chart.11.1	2.0	0.6021505376344085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Chart.11.2	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Chart.1.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Chart.8.1	3.0788676270563236	0.75
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Chart.24.1	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.59.1	2.0	0.7777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.57.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.58.1	3.2343585065112235	0.432
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.33.1	4.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.80.1	7.0476467335142665	0.9090909090909091
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.75.1	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.65.1	18.070679622715417	0.7659574468085107
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.53.1	14.072457908206172	0.15753842077371488
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.53.2	10.04313725490196	0.10123195461665468
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.30.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.63.1	24.2383938946876	0.01352657004830918
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.70.1	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.85.1	6.060663563372276	0.9
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Math.5.1	2.0	0.37037037037037035
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.59.1	2.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.57.1	5.076130229125688	0.22608695652173913
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.57.3	3.109129193625252	0.3851851851851852
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.57.2	8.2174919549425	0.0962962962962963
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.6.1	2.0	0.6818181818181818
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.26.1	2.0040126272477536	0.6000000000000001
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.43.1	9.023391993677844	0.700952380952381
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.43.3	9.011103651727023	0.02324730360284556
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.CapGen.Lang.43.2	12.02387022242949	0.323002361528553
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Closure.73	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Closure.62	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Closure.63	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.20	4.0	0.42857142857142855
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.9	12.139986836432469	0.06400742115027828
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.11	2.0	0.6021505376344085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.19	30.072618578288843	0.2029596458464399
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.24	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Chart.4	13.066834558920895	0.4534412955465587
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.57	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.11	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.89	19.059258501998997	0.011197014129565449
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.75	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.65	4.008130216199629	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.79	2.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.70	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Math.5	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Lang.59	2.0	0.5494505494505495
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Lang.57	4.014472543347425	0.38235294117647056
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Lang.33	17.14202788364068	0.02821869488536155
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Lang.7	15.14166749224001	0.08866928256551858
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Lang.10	30.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.TBar.Lang.47	14.193440867382558	0.049354154617312504
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Chart.11.1	2.0	0.6021505376344085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Chart.1.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Chart.26.1	7.0	0.4588045321495307
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Chart.24.1	4.0037245635888015	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Chart.4.1	10.128812878059644	0.20689655172413793
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.59.1	2.0	0.7777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.50.1	48.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.57.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.58.1	0.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.34.1	4.017533389009463	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.33.1	4.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.80.1	7.0476467335142665	0.9090909090909091
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.75.1	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.70.1	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.85.1	6.060663563372276	0.9
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.82.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.2.1	0.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Math.5.1	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Time.19.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Lang.59.1	2.0	0.5494505494505495
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Lang.51.1	11.05532948764661	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SOFix.Lang.6.1	2.0	0.6818181818181818
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Chart.11	2.0	0.6021505376344085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Chart.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Chart.19	30.072618578288843	0.2029596458464399
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Chart.24	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Chart.4	13.066834558920895	0.4534412955465587
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.57	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.34	4.017533389009463	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.75	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.30	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.79	2.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.70	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.FixMiner.Math.22	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Chart.19	24.22088292832769	0.008593857595372538
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Chart.14	42.15367662914848	0.17157434402332364
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.61	16.16965344635338	0.013605442176870746
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.35	81.5501711751076	0.004396184692564111
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.89	17.130343446521326	0.0010288065843621398
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.99	33.16060309986079	0.006303325003939578
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.90	21.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.3	19.134256367950297	0.02415153129676227
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.85	12.10774850473277	0.040334115223983065
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.82	18.0464548634542	0.06480605487228003
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.5	17.287303354900203	1.8832391713747646E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Math.25	12.106802262764734	0.06264280274181265
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Time.15	11.333333333333334	0.004
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Lang.7	17.62203552699077	2.690341673392521E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.ACS.Lang.24	11.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Cardumen.Chart.11	2.0	0.6021505376344085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Cardumen.Math.70	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Kali.Closure.126	8.563564219528015	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Kali.Closure.115	11.639332146133027	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Kali.Math.50	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Closure.73	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Closure.40	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Chart.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Chart.19	30.072618578288843	0.2029596458464399
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Chart.4	8.0	0.7368421052631579
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Math.58	3.2343585065112235	0.432
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Math.89	19.059258501998997	0.011197014129565449
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Math.75	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Math.70	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.kPAR.Lang.7	15.14166749224001	0.08866928256551858
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.33.1	16.551382276726365	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.18.1	3.0875788717533243	0.3289878943703466
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.73.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.126.1	8.563564219528015	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.31.1	3.5	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.62.1	14.047164895250965	0.1341430499325236
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.63.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.70.1	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Closure.40.1	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.9.1	15.174277176155229	0.026806526806526804
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.9.2	20.13725444254565	0.00898390708817249
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.1.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.26.1	14.073128429020013	0.11864860372340426
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.26.3	19.047378701901515	0.012174539596797974
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.26.2	19.05800866270242	0.3719166567911269
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.24.1	9.0176230923791	0.5766242628064533
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Chart.24.2	24.054500630800362	0.28993130284352897
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.50.1	14.11359473957208	0.04037383177570093
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.32.1	14.18733495866179	0.009049773755656108
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.80.1	34.03894314350288	0.2786671508042659
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.80.2	14.025124126292381	0.4243228260037265
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.53.1	24.08430335763877	0.17149122807017542
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.53.2	23.089610548810164	0.059998875899280574
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.85.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.82.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.5.1	23.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.5.3	23.33852303042669	4.3599140654618977E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Math.5.2	22.05047648109309	0.16925351071692535
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.51.6	24.14336042470011	0.07448943304206461
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.51.1	26.248056731163103	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.51.4	31.158624158623738	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.51.3	30.18714481665978	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.51.2	18.106179543173468	0.1493366404423258
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.51.5	21.13524040747012	0.08919609453417283
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.33.1	19.133532500905893	0.12602161522744382
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.33.2	28.086071046836643	0.01623931623931624
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.45.1	21.32519147066967	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.38.1	6.00225070292594	0.4050925925925926
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.38.4	21.126095766533012	0.018683450854195253
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.38.3	21.126095766533012	0.17126496616345652
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.38.2	6.00225070292594	0.4050925925925926
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Jaid.Lang.55.1	18.077638540295005	0.23076923076923078
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.73	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.38	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.62	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.63	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.46	107.08350846830058	0.004425449291287918
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.115	10.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Closure.2	9.016262295086626	0.4884725362813012
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Chart.11	2.0	0.6021505376344085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Chart.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Chart.19	30.072618578288843	0.2029596458464399
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Chart.24	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Chart.4	13.066834558920895	0.4534412955465587
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Math.59	2.0	0.7777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Math.89	19.059258501998997	0.011197014129565449
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Math.4	17.163941622867853	0.10631629842635748
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Lang.57	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Lang.7	49.07657883632882	0.006973378918788847
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Lang.6	2.0	0.6818181818181818
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.AVATAR.Lang.10	30.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Closure.18.1	6.0864997216088605	0.2320294640589281
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Closure.73.1	14.09251478702697	0.3270440251572327
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Closure.73.2	22.140189597996898	0.09365351629502573
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Closure.86.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Chart.9.1	3.1216899343463202	0.2222222222222222
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Chart.11.1	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Chart.1.1	4.087129070824723	0.9555555555555556
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.57.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.58.1	3.2343585065112235	0.432
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.75.1	7.096492097094749	0.375
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.30.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.85.1	6.060663563372276	0.9
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.82.1	9.037749551350624	0.8823529411764706
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.82.2	10.037749551350624	0.6302521008403361
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Math.5.1	3.5	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Lang.59.1	2.0	0.5494505494505495
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SequenceR.Lang.6.1	1.0	0.9090909090909091
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Arja.Closure.126	26.02618364478545	0.07975423776067805
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Arja.Closure.115	11.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Arja.Chart.12	8.006725915674124	0.6821722416418957
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Arja.Math.58	3.2343585065112235	0.432
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.Arja.Math.98	3.037466578120378	0.29650063051702397
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.RSRepair.Closure.126	28.078937401882992	0.007318501170960187
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.RSRepair.Closure.115	21.614662682205775	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jKali.Closure.126	8.563564219528015	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jKali.Math.50	33.13533127616569	0.004445056856876902
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jKali.Lang.10	8.563564219528015	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Closure.68	11.164773272317063	0.16921487603305785
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Closure.73	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Closure.6	46.04345544929811	0.1304155582455657
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Closure.62	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Closure.63	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Closure.115	7.020893309014809	0.24235259346830207
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Chart.20	12.136190841032919	0.196875
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Chart.7	4.0	0.48484848484848486
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Chart.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.59	2.0	0.7777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.57	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.75	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.53	17.082002267758348	0.1941844919786096
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.79	2.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.41	9.111782356844051	0.28928571428571426
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.70	2.005063323673818	0.4588235294117647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.71	32.07740919510942	0.20265281038527067
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Math.5	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Lang.58	29.01111786363491	0.44751250949673843
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Lang.33	12.086556226799566	0.19753086419753088
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Lang.43	9.011103651727023	0.02324730360284556
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.SimFix.Lang.39	22.030376642086097	0.053786315741131206
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jMutRepair.Closure.62	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jMutRepair.Closure.63	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jMutRepair.Chart.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jMutRepair.Math.85	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Dcorrect.jMutRepair.Math.82	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Chart.9	21.345899012945384	0.005031446540880504
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Chart.17	21.345899012945384	0.005031446540880504
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Chart.21	22.695002859334792	4.4984255510571296E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Chart.13	8.007502496437684	0.682693060097708
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Chart.5	8.4	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Chart.25	8.00972186043758	0.40364069690992765
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.69	11.007535671800031	0.45362450332428494
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.105	33.54598738896327	0.0010624141483516483
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.58	11.022071295652244	0.5984485737986303
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.33	13.316869948936027	0.0626326530612245
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.20	11.19710345800791	0.4080767847758139
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.18	16.389152778218474	0.017123287671232876
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.7	14.133931291697506	0.03952101354932665
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.42	11.268208277114956	0.0680625
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.73	31.294077271702562	0.039464285714285716
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.87	15.06210652771306	0.4070832763571722
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.80	12.019028941282123	0.5811843592691717
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.81	11.357142857142858	0.02582390555828824
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.41	8.071159271974352	0.19788819875776395
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.4	28.763475041604366	2.2519986488008106E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.82	7.1288128780596445	0.1730769230769231
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.49	11.105507884876237	0.062229904926534144
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.78	8.094903320081219	0.22757936507936505
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Math.2	8.008104557444208	0.37948028673835127
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Time.14	29.624633251746086	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Lang.51	6.008712329567445	0.6292134831460675
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Lang.58	14.222043302967316	0.06088888888888889
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Lang.44	16.054930143425423	0.25217597079903914
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Lang.53	7.017472953927596	0.36792081447963804
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Nopol.Lang.55	11.249908430498408	0.045
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Closure.21	44.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Closure.22	44.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Chart.7	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Chart.3	6.038476052359177	0.1730769230769231
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Chart.13	1188.9005040989887	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Chart.5	20.140135589034735	0.09807152976551883
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Chart.25	57.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.95	6.012080473611774	0.17159791370317684
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.50	34.03590652680309	0.35939883645765996
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.60	6.016130089900092	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.73	8.022033684771564	0.06117353308364544
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.8	11.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.81	167.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.84	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Math.85	17.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Lang.27	9.064567658513138	0.18748088382639877
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jGenProg.Lang.39	55.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.59	11.674604313272015	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.67	89.08701990969772	0.0022034143708949236
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.129	9.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.10	30.57940448790397	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.21	53.503861061643164	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.75	18.274410239376138	0.0828869778869779
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.55	20.15035570687693	0.023197278911564624
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.130	21.17177389200866	0.027154450146949154
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.112	20.203877811425265	0.002255639097744361
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.124	59.15291248863627	0.04526724630823525
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.114	31.121466239442015	0.017912428129146396
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.78	16.637261874944993	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Closure.22	17.39762502605734	0.018325617283950615
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Chart.1	39.018467644979324	0.23699042194711012
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Chart.3	18.659100691414643	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Chart.12	56.16625921058651	0.03746031746031746
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Chart.13	79.0460863175359	0.0500641539172968
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Chart.25	20.367177646757167	0.03565513433934487
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.95	35.07204334112514	0.008411399920833883
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.80	134.06321770648492	0.009112269006407051
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.28	18.290235151192604	9.993593850096093E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.81	159.04086906608393	0.010722684826989223
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.31	23.070095224855415	0.07923167155425219
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.85	42.04387356545513	0.3064776075493393
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.82	26.133856270568913	7.495505983912277E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.40	71.01185858755059	0.25818870034625885
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Math.2	25.074195526015004	0.06928356928356927
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.GenProg.Lang.7	14.162292183416609	0.013725186104218362
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Chart.1.1	10.056120192551461	0.08974358974358974
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Chart.1.2	14.019038045374254	0.412860594906784
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Math.33.1	14.003897545504673	0.4976142109660116
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Math.70.1	9.012562033243793	0.14705205353326098
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Math.70.2	9.016559576204504	0.21957087445377324
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Math.82.1	2.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Math.82.2	10.078867627056324	0.07370744908132745
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Lang.6.1	3.030536794650992	0.625
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SketchFix.Lang.6.2	6.046001907994276	0.34025629695095
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Chart.18	5.147197134577558	0.29916897506925205
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Chart.1	5.065496971548812	0.30245558768849407
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Chart.15	5.077041793009103	0.21619152046783627
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Chart.13	5.006988617415904	0.8047289033836119
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Chart.5	5.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Chart.25	5.004952572162565	0.49468205275864363
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.32	10.61509982054025	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.105	17.299341527672816	0.005092592592592591
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.58	12.343467835701388	0.1558676126008852
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.20	18.286493931987323	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.80	6.010909215915595	0.5517475435580739
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.8	5.036524149609491	0.47269595176571916
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.81	24.780801350259523	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.41	16.003204875631518	0.4090003262124229
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.85	5.037049987137065	0.4896494708994709
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.71	5.020362480231137	0.5130875395425659
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.82	5.120463243712704	0.4562095184455083
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Math.49	13.09409233748184	0.06641566265060239
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Time.11	15.005465531714128	0.4256006683506791
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Lang.51	6.009905923066329	0.7085416109819004
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.DynaMoth.Lang.63	5.143651161422325	0.27169811320754716
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.9	3.0334900858545657	0.663265306122449
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.7	6.04888729131854	0.26579665265796654
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.6	3.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.1	2.0	0.6168831168831169
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.10	3.0334900858545657	0.663265306122449
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.8	13.13252760205064	0.42527464425274647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.4	3.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.3	7.03654450819039	0.38504968383017163
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.2	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.80.5	3.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.7	20.13673688452988	0.05714285714285714
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.6	12.088470109836667	0.12777777777777777
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.1	19.08862680920702	0.12893553223388307
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.8	3.0214653999358694	0.7237762237762237
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.4	3.0214653999358694	0.7237762237762237
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.3	18.17071157113727	0.03450655624568668
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.2	17.092483198701327	0.06038647342995169
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.63.5	12.088470109836667	0.12777777777777777
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.85.1	2.0	0.4166666666666667
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.85.3	16.13175685787554	0.14847314847314846
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.85.2	2.0	0.4444444444444444
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.5.1	7.0	0.045634050021939446
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.5.3	7.0	0.045634050021939446
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Math.5.2	9.396977310844473	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.9	6.118082896311803	0.12216814901829166
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.11	11.089534531999675	0.10990338164251208
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.7	11.184888486364585	0.06662476429918292
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.6	11.04030851210507	0.34827144686299616
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.1	6.157765112387684	0.25
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.10	11.089534531999675	0.10990338164251208
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.8	6.118082896311803	0.12216814901829166
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.4	11.065871446830709	0.20853333333333332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.3	11.184888486364585	0.06662476429918292
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.12	11.202706771119088	0.09285796171042074
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.2	6.157765112387684	0.25
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.13	11.202706771119088	0.2265734265734266
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.59.5	11.065871446830709	0.20853333333333332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.CapGen.Lang.43.1	13.017263121619376	0.043682864450127874
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.66	5.085267966081021	0.32083333333333336
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.133	4.01941932430908	0.2598775737340011
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.21	22.16229218341661	0.010521885521885523
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.126	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.109	2.0	0.3333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.107	8.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.115	13.05747596533067	0.10576923076923077
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.12	13.10592199003662	0.01164021164021164
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Closure.22	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.7	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.26	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.15	2722.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.3	6.038476052359177	0.1730769230769231
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.12	9.0	0.14619883040935672
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.13	8.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.5	4.007005763277218	0.5287356321839081
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.14	4.009857707024216	0.20436941410129095
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Chart.25	203.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.95	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.50	1.0	0.746938775510204
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.80	5.089073420059249	0.37552083333333325
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.6	5.175378874876468	0.08035714285714286
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.8	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.81	5.078557324749073	0.41015625
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.88	8.046026541523757	0.05757554609533115
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.62	2.0	0.6303030303030304
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.96	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.63	2.0027730073902212	0.6597222222222222
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.84	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.15	12.080796975584212	0.16967706622879034
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.85	31.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.82	25.02486902886925	0.08118746924717074
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Math.2	2.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.51	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.58	8.005467299234077	0.5536922137860325
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.60	4.004894576640817	0.5885885885885886
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.20	26.228589367259477	0.0011018752338196782
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.18	13.155768235182261	0.05802572706935123
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.27	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.45	15.131623944794045	0.04671451355661881
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.44	8.005219351282001	0.5854632584859261
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.43	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.39	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.63	2.0	0.4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.41	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.24	21.085626865255794	0.01988367957638961
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.13	96.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.TBar.Lang.22	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SOFix.Math.2.1	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SOFix.Math.2.2	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Closure.129	8.47477426856111	0.026666666666666665
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Closure.19	14.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.7	2.0	0.4444444444444444
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.17	17.213613251380647	0.025797503467406377
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.26	8.185808825784493	0.07277719816843448
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.15	8.080738284657489	0.31371993258034747
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.3	8.306896719916327	0.013574660633484163
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.13	12.115252089592381	0.07229268914526102
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.14	10.175939481514979	0.0909090909090909
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Chart.25	7.04331923023503	0.32967032967032966
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.50	2.0	0.8143939393939394
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.20	4.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.80	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.81	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.63	21.114093841672705	0.005434782608695652
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.84	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Math.85	31.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Time.11	10.2025477771711	0.034438775510204085
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Lang.57	10.195915598871654	0.03872340425531915
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.FixMiner.Lang.63	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Math.93	59.21820170566723	0.00965801886792453
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Math.73	15.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Math.28	14.123543410722807	0.055087212981949824
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Math.81	14.054578758809942	0.21507925566005398
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Math.97	14.269703256659778	0.03594771241830066
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Math.4	18.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.ACS.Lang.35	24.15035570687693	0.10068027210884355
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Closure.62	24.275117564390925	0.003155941952622451
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Closure.63	24.275117564390925	0.003155941952622451
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Chart.6	3.109129193625252	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Chart.24	13.057142857142857	0.189010989010989
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Chart.13	17.060381522700368	0.10991412958626073
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Math.95	7.220079579656382	0.041548897682306386
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Math.73	10.022033684771564	0.04078235538909696
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Math.63	NaN	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Math.85	23.404860299356386	0.003301782962799912
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Cardumen.Math.5	17.38508130618756	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.61	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.132	6.033333333333333	0.6774193548387097
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.59	6.225403330758517	0.11844155844155844
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.50	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.68	8.292893218813452	0.004400411734431292
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.67	3.3333333333333335	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.33	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.20	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.7	7.067658013633435	0.33684210526315794
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.29	6.033333333333333	0.5121951219512195
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.129	6.021012849122034	0.45277905609244773
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.45	4.0	0.5735641227380016
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.127	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.120	4.0	0.5735641227380016
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.1	9.591751709536137	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.10	8.055683527057294	0.36916737815063666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.26	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.8	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.21	5.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.75	66.89278874651622	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.121	6.033333333333333	0.5121951219512195
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.119	4.422649730810374	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.72	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.117	6.202275964782534	0.2346666666666667
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.36	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.31	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.131	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.30	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.55	6.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.130	17.70185760300003	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.64	6.0096940661694696	0.7208131434275892
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.46	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.112	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.124	17.736819322016093	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.15	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.3	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.12	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.125	3.3333333333333335	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.76	6.033333333333333	0.6774193548387097
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.49	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.122	30.79344088820227	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.114	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.78	4.01474282173786	0.49348244348244347
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.5	6.033333333333333	0.44610542879622345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Closure.22	9.591751709536137	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Chart.1	6.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Chart.26	4.143651161422325	0.5893028647127008
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Chart.15	6.142138644080768	0.2985137294017745
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Chart.12	8.051003201627637	0.6160714285714286
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Chart.5	5.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Chart.25	6.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.95	6.074875221466933	0.21340739685704788
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.32	10.61509982054025	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.80	10.019916977686428	0.48386992425127373
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.28	11.639332146133027	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.81	24.780801350259523	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.31	8.11002527911198	0.4719991810283435
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.84	13.655734813670453	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.49	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Kali.Math.2	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.35	2.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.129	8.47477426856111	0.026666666666666665
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.126	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.62	12.0	0.7587563951200315
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.109	2.0	0.3333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.63	12.0	0.7587563951200315
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.46	2.0	0.3333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Closure.115	8.070193386928729	0.20426758938869666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.7	2.0	0.4444444444444444
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.17	17.213613251380647	0.025797503467406377
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.26	8.185808825784493	0.07277719816843448
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.15	8.080738284657489	0.31371993258034747
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.3	8.306896719916327	0.013574660633484163
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.13	12.115252089592381	0.07229268914526102
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.5	11.0	0.01610992655768775
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.14	10.175939481514979	0.0909090909090909
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Chart.25	7.04331923023503	0.32967032967032966
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.104	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.50	2.0	0.8143939393939394
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.7	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.42	2.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.80	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.8	2.0	0.8
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.81	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.43	13.05836350276272	0.04789915966386554
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.88	2.0	0.16666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.62	8.001546290728493	0.4604704984367278
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.63	21.114093841672705	0.005434782608695652
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.84	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.15	17.084255522061962	0.07455507455507455
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.82	2.0	0.6333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.49	2.0	0.75
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.40	18.142772113061078	0.045152909764706886
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Math.2	10.135148868489612	0.09974888392857142
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Time.17	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.59	6.083301502971788	0.014194139194139194
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.57	10.195915598871654	0.03872340425531915
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.51	13.155768235182261	0.0496875
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.58	10.0	0.600942655145326
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.20	24.13116389465383	0.014209041986819765
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.18	13.155768235182261	0.05802572706935123
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.27	2.0	0.6358024691358024
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.16	15.073269270857445	0.019335968459818942
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.45	15.131623944794045	0.04671451355661881
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.10	11.177048800202176	0.11969866071428571
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.21	3.0182312228664454	0.6284923928077455
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.44	1.0	0.9722222222222222
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.43	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.53	15.254398864920674	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.63	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.41	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.kPAR.Lang.24	21.085626865255794	0.01988367957638961
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Closure.33.1	20.096412307459833	0.1566316260344442
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Closure.33.2	24.086556226799566	0.18332935974684642
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Closure.62.1	14.047164895250965	0.1341430499325236
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Closure.63.1	14.047164895250965	0.1341430499325236
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.9.1	17.2744475484035	0.08803612068523926
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.9.3	20.161382579056305	0.0511785652126874
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.9.2	17.33596319236825	0.06712777204580483
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.1.1	17.043532932665833	0.4563990825688073
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.1.3	18.03799169310658	0.4108781127129751
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.1.2	17.168199608143944	0.02457142857142857
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.26.1	6.041485524365959	0.08865491504873137
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Chart.26.2	17.05822229040384	0.07261844381854742
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.50.1	24.05742217581828	0.12216515713932194
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.50.3	19.022010030753265	0.39546268850516647
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.32.1	14.158206212873157	0.010256410256410255
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.80.1	30.049917852811944	0.25548257239933275
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.80.3	31.062092075162294	0.16981404961267124
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.80.2	46.03384524916845	0.272006076023118
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.53.1	25.11472958724257	0.05128829892378652
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.53.3	25.100160775716883	0.15670978572133898
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.53.2	25.100160775716883	0.15670978572133898
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.85.1	14.082530195728033	0.04991071920205778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.85.4	20.09078788686761	0.020449008005569088
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.85.3	20.09078788686761	0.022308008733348095
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.85.2	23.090767631966838	0.015950359899110936
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.82.1	25.091085795426384	0.14831753606858003
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.82.4	21.058053920354638	0.2235518905872888
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.82.3	17.11604000012145	0.01634373963712161
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Math.82.2	17.09250701035759	0.20897435897435895
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.61.1	15.050268949797152	0.09743774810537713
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.61.2	15.050268949797152	0.09743774810537713
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.51.1	33.166283788937605	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.51.3	24.019432988684294	0.12413969072716242
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.51.2	30.114121577812043	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.45.1	24.173341913877504	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.45.2	24.173341913877504	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.55.1	18.173739015041036	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.55.3	11.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Jaid.Lang.55.2	23.11339201931727	0.08944099378881987
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.66	5.085267966081021	0.32083333333333336
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.45	21.266983333862168	0.03592814371257485
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.21	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.126	2.0	0.6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.108	2.0	0.30158730158730157
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.48	2.0	0.3644067796610169
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.12	13.10592199003662	0.01164021164021164
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Closure.22	2.0	0.17857142857142858
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.7	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.26	5.149037056603237	0.13840663580246915
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.15	2722.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.13	26.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.5	2.0	0.6666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.14	5.085267966081021	0.25254901960784315
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Chart.25	203.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.95	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.104	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.50	2.0	0.8333333333333334
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.57	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.80	5.089073420059249	0.37552083333333325
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.6	5.175378874876468	0.08035714285714286
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.81	2.0	0.5727272727272728
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.88	2.0	0.16666666666666666
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.62	2.0	0.6303030303030304
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.84	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.82	5.040016340008341	0.49146757679180897
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.49	2.0	0.75
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.78	2.0	0.8181818181818182
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Math.2	2.0	0.6722689075630253
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.59	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.51	37.0	0.008411412717632813
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.58	23.238135922098394	0.007055736012218468
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.20	22.162567609304897	0.01827934047262751
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.27	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.39	2.0	0.75
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.63	2.0	0.4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.13	96.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.AVATAR.Lang.22	12.021600819059543	0.09615384615384615
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.9	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.7	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.6	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.1	2.010899508038828	0.7308058272509679
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.10	2.0061920100000936	0.7647247990105133
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.8	2.051316701949486	0.6496051797786381
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.4	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.3	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.2	3.111111111111111	0.5121951219512195
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.92.5	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.9	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.6	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.1	2.010899508038828	0.7308058272509679
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.10	2.0061920100000936	0.7647247990105133
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.8	2.051316701949486	0.6496051797786381
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.4	3.111111111111111	0.5121951219512195
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.3	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.2	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.93.5	3.111111111111111	0.5006469560716827
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.18.1	9.126410911963273	0.9393939393939394
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.18.4	12.216632021635133	0.24813025210084033
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.18.3	13.241901956421097	0.21561270248009518
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.18.5	14.241901956421097	0.21561270248009518
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.73.1	14.09251478702697	0.3270440251572327
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.86.4	8.711324865405187	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.86.3	8.711324865405187	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.86.2	8.711324865405187	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.86.5	11.770584266129438	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.38.1	10.092040615499549	0.022271268057784913
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.38.3	13.094461486186258	0.17647058823529413
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.38.2	12.094461486186258	0.17647058823529413
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Closure.123.1	5.04	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Chart.1.4	12.17780780835622	0.08210583742498637
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Chart.1.3	13.0	0.1160071942446043
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Chart.1.2	12.17780780835622	0.08210583742498637
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.59.1	18.004029859012263	0.7777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.80.1	8.047646733514267	0.5454545454545454
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.63.1	21.114093841672705	0.005434782608695652
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.9	16.12982346204508	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.11	17.17835506354239	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.7	16.13175685787554	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.16	17.17835506354239	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.6	16.12982346204508	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.17	17.17835506354239	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.10	16.13175685787554	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.8	12.151471862576143	0.3416188083273511
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.4	6.105572809000084	0.18395390070921983
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.15	16.132772617283486	0.1514753628724217
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.3	7.105572809000084	0.18395390070921983
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.12	16.132772617283486	0.1514753628724217
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.2	8.091974777926534	0.375
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.13	16.12982346204508	0.16332046332046332
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.5	8.060663563372277	0.375
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.85.14	18.142083042843687	0.09331424877643366
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Math.82.3	10.050614233657711	0.6302521008403361
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SequenceR.Lang.6.2	3.030536794650992	0.6847826086956521
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.59	8.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.68	20.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.133	6.299859957985995	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.67	48.12186898131684	0.00512700319339056
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.33	6.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.7	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.129	9.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.116	40.03086647105084	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.45	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.120	27.148195691090528	0.046052631578947366
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.1	51.501270650084635	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.10	6.292893218813452	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.8	236.25248532528312	1.0857102758243337E-6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.21	13.705116087690206	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.75	74.08147028377519	0.010135824250695523
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.121	21.173665099847888	0.025474296205630357
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.119	12.177363337247243	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.117	13.2587506833389	0.0024619771863117874
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.55	16.42182553300434	0.002968960863697706
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.130	21.17177389200866	0.027154450146949154
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.46	53.03931927120059	0.06858562849451232
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.112	216.98578769555857	4.0313635244566506E-7
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.124	8.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.125	8.179516317533693	0.01422475106685633
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.114	51.15975310868306	0.001707671610584232
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.78	36.0968737185047	0.01362562686678345
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Closure.22	62.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.7	15.059295442885754	0.22412838959601553
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.1	14.59466038580006	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.19	53.01676126801429	0.0699380465428416
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.15	12.056691721400382	0.17758784425451093
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.3	112.04374179951627	0.00688145136065061
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.13	9.013456797015923	0.6703032508491024
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.5	31.058856739846522	0.034042044911610135
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.14	48.347820216500466	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Chart.25	63.0225531883418	0.14694423001020446
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.95	9.037357588524621	0.3323911814584511
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.50	57.11789245902222	0.005869271237503995
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.35	53.396329212466796	0.013260918318593561
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.56	16.09787484946154	0.17002237136465323
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.80	96.15237956380602	0.005066621325091195
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.74	15.006392789680765	0.4371226663254134
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.28	18.290235151192604	9.993593850096093E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.81	42.1648406211643	0.013418317819024226
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.84	17.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.85	28.323130306065526	0.013612655093385316
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.82	49.15880897580794	0.0010417313073916555
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.40	4.003729037226565	0.2962962962962963
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Math.2	24.148534271954706	0.02581839213418161
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Lang.20	57.19333926012567	0.00241444441370499
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Lang.7	25.050925441897917	2.9537746088808577E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.Arja.Lang.16	13.59466038580006	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.61	3.5	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.59	6.074523777258875	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.67	11.558738695939086	0.0013358478705013358
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.33	10.164082681136971	0.055900621118012424
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.129	9.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.45	2.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.127	3.5	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.120	18.046819673896525	0.019409937888198756
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.10	30.233967653714572	0.003417634996582365
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.21	43.5320903998213	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.75	11.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.121	18.263865100266813	0.0479148181011535
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.31	3.5	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.55	52.08804409398222	0.013937921089923675
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.130	21.17177389200866	0.027154450146949154
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.112	21.36074170076982	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.124	44.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.114	22.081237408119044	0.01604938271604938
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.78	19.202142301293808	0.05541125541125541
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Closure.22	41.10804019905526	0.015390195300332398
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Chart.12	18.13602551913735	0.10222344926056996
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Chart.13	26.229372238691905	0.018660287081339714
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Chart.5	31.058856739846522	0.034042044911610135
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Chart.25	28.16332950651494	0.05850596490311117
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.95	10.219131190556968	0.01409229068803537
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.103	155.08594927993647	0.0023226378557482928
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.58	64.01176174742342	0.3774768437613074
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.33	27.15764840865957	0.004237200650665765
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.80	91.36951167500872	9.741219855853138E-6
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.28	5.228483250189541	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.81	25.013662999651743	0.4806852958791117
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.84	28.225971049126997	0.14614657616633728
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.85	41.07961732093167	0.14363548846307467
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.82	26.133856270568913	7.495505983912277E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.40	8.699035367285578	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Math.2	24.148534271954706	0.02581839213418161
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Lang.7	8.711324865405187	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Lang.16	13.59466038580006	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.RSRepair.Lang.13	11.575735931288072	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.45	12.483602220505677	8.140008140008141E-4
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.21	41.09813028437738	0.018030235768748567
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.62	23.779807246974727	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.101	6.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.63	23.779807246974727	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.46	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Closure.22	13.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Chart.1	6.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Chart.13	8.563564219528015	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Chart.5	5.483602220505678	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Chart.25	54.204586843134834	0.0030730586286141837
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.32	10.61509982054025	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.29	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.80	85.19996591498153	0.0038050890240135023
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.28	11.639332146133027	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.8	28.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.71	16.222053378677895	0.005779109589041096
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.49	7.538119784648299	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Math.2	6.4960473693210306	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Lang.27	7.528595479208969	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Lang.7	4.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jKali.Lang.22	22.757908986932478	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.57	12.13175685787554	0.05067204301075269
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.19	7.0	0.16091954022988506
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.26	8.00224768354408	0.6263736263736264
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.21	6.009556533228895	0.2919602529358627
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.126	4.007085435459055	0.36
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.38	10.092040615499549	0.022271268057784913
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.109	3.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.107	5.2	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.106	12.030237724247147	0.5901573091831347
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.108	8.0	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.46	5.100264589157563	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.14	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Closure.22	6.009556533228895	0.2919602529358627
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Chart.18	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Chart.3	10.090780237249863	0.30134529147982064
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Chart.12	17.22986790206104	0.13544436067351825
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Chart.22	20.12629512919029	0.019884316914019887
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Chart.25	2.0	0.4375
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.50	2.0	0.3333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.69	12.019875757138266	0.15652017100001062
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.73	8.022033684771564	0.06117353308364544
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.80	2.0	0.7142857142857143
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.6	2.0	0.3333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.1	20.03599255976544	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.8	3.0397140411278434	0.5714285714285714
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.81	36.065259709302715	0.1295313382269904
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.72	6.042673615731159	0.19897557131599683
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.44	10.026332359665206	0.38674403059611995
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.43	8.047741367912721	0.12580645161290324
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.88	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.63	28.035087719298247	0.1550949050949051
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.84	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.85	4.011079025570988	0.45724972195560426
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Math.82	3.010132981407213	0.6333333333333333
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.61	2.0	0.48148148148148145
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.50	19.04067693039326	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.60	7.073251371488262	0.0575227192746393
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.27	9.035625202331566	0.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.9	25.057059185212722	0.040559440559440565
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.16	9.09274805183875	0.6745664739884393
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.45	9.160713090937747	0.07826946715835605
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.1	20.253996153407748	0.12739463601532566
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.10	25.057059185212722	0.040559440559440565
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.63	2.0	0.2777777777777778
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.41	2.0	0.5
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.SimFix.Lang.12	5.0601727492118345	0.32380952380952377
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Closure.21	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Closure.126	6.064585653306515	0.5253955514790185
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Closure.22	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Chart.7	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Chart.26	4.149037056603237	0.42041015625
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Chart.25	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.50	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.57	4.077041793009103	0.5833333333333334
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.80	16.172029836772502	0.5359282932188156
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.28	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.81	9.072387410456784	0.7293966499144394
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.88	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.52	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.84	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Math.2	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Lang.27	1.0	1.0
justin.Java.Defects4JUtil....Dataset_Overfitting2.Doverfitting.jMutRepair.Lang.22	1.0	1.0

